Embedding relatively hyperbolic groups into products of binary trees

We prove that if a group $G$ is relatively hyperbolic with respect to virtually abelian peripheral subgroups then $G$ quasiisometrically embeds into a product of binary trees. This extends the result of Buyalo, Dranishnikov and Schroeder in which they prove that a hyperbolic group quasiisometrically embeds into a product of binary trees. Inspired by Buyalo, Dranishnikov and Schroeder's Alice's Diary, we develop a general theory of diaries and linear statistics. These notions provide a framework by which one can take a quasiisometric embedding of a metric space into a product of infinite-valence trees and upgrade it to a quasiisometric embedding into a product of binary trees.

==> claim5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5, -3) {};
		\node [style=none] (1) at (-1, 1.25) {};
		\node [style=none] (2) at (8, 1.25) {};
		\node [style=none] (3) at (4, -3) {};
		\node [style=none] (4) at (-5, -1) {};
		\node [style=none] (5) at (-1, 3.25) {};
		\node [style=none] (6) at (8, 3.25) {};
		\node [style=none] (7) at (4, -1) {};
		\node [style=none] (8) at (-5, 1) {};
		\node [style=none] (9) at (-1, 5.25) {};
		\node [style=none] (10) at (8, 5.25) {};
		\node [style=none] (11) at (4, 1) {};
		\node [style=black dot] (12) at (0, -2.5) {};
		\node [style=black dot] (13) at (3, -2.5) {};
		\node [style=black dot] (14) at (6, 0.5) {};
		\node [style=black dot] (15) at (-2.75, -2.5) {};
		\node [style=black dot] (16) at (-1, -0.5) {};
		\node [style=black dot] (17) at (-2, 3.5) {};
		\node [style=black dot] (18) at (6.75, 4.5) {};
		\node [style=none] (19) at (-8, -5) {};
		\node [style=none] (20) at (5, -5) {};
		\node [style=black dot] (21) at (-2.25, -5) {};
		\node [style=black dot] (22) at (0.75, -5) {};
		\node [style=black dot] (23) at (-5, -5) {};
		\node [style=none] (24) at (-1, -7.5) {};
		\node [style=none] (25) at (5, -0.5) {};
		\node [style=none] (26) at (8.75, 0) {};
		\node [style=none] (27) at (5, -4) {};
		\node [style=none] (28) at (7.5, -2.25) {$\pi_r$};
		\node [style=none] (29) at (-5, -5.75) {$q_r$};
		\node [style=none] (30) at (-2.25, -5.75) {$0$};
		\node [style=none] (31) at (0.75, -5.75) {$q_r'$};
		\node [style=none] (32) at (-1.5, 3.75) {$p$};
		\node [style=none] (33) at (6, 4.5) {$p'$};
		\node [style=none] (34) at (0, -2) {$p_0(Y_{l_*})$};
		\node [style=none] (36) at (6.25, 0.5) {};
		\node [style=none] (37) at (7, 4.5) {};
		\node [style=none] (38) at (-1.25, -0.5) {};
		\node [style=none] (39) at (-2.25, 3.5) {};
		\node [style=none] (40) at (-0.75, -7.5) {};
		\node [style=none] (41) at (0.25, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (6.center);
		\draw (7.center) to (6.center);
		\draw (8.center) to (11.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (10.center);
		\draw (11.center) to (10.center);
		\draw (19.center) to (20.center);
		\draw [style=pinkline, in=240, out=60] (24.center) to (12);
		\draw [style={dashed?}] (12) to (21);
		\draw [style={dashed?}] (13) to (22);
		\draw [style={dashed?}] (15) to (23);
		\draw [style=greenline, bend left=15] (17) to (16);
		\draw [style=greenline] (16) to (25.center);
		\draw [style=greenline] (25.center) to (14);
		\draw [style=greenline, bend left=15] (14) to (18);
		\draw [style=blackarrow] (26.center) to (27.center);
		\draw [style=blueline] (13) to (36.center);
		\draw [style=blueline, bend left=15, looseness=1.25] (36.center) to (37.center);
		\draw [style=blueline, in=240, out=60] (40.center) to (41.center);
		\draw [style=blueline] (41.center) to (13);
		\draw [style=pinkline] (12) to (15);
		\draw [style=pinkline] (15) to (38.center);
		\draw [style=pinkline, bend right=15] (38.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> cosetsp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5, -3) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (6, 0) {};
		\node [style=none] (3) at (2, -3) {};
		\node [style=none] (4) at (-5, -1) {};
		\node [style=none] (5) at (-1, 2) {};
		\node [style=none] (6) at (6, 2) {};
		\node [style=none] (7) at (2, -1) {};
		\node [style=none] (8) at (-5, 1) {};
		\node [style=none] (9) at (-1, 4) {};
		\node [style=none] (10) at (6, 4) {};
		\node [style=none] (11) at (2, 1) {};
		\node [style=black dot] (12) at (-3.5, -0.5) {};
		\node [style=black dot] (13) at (-2, -2) {};
		\node [style=black dot] (14) at (3, -1) {};
		\node [style=black dot] (15) at (4.75, 3.5) {};
		\node [style=none] (16) at (1.75, -2) {};
		\node [style=none] (17) at (5, -1.75) {};
		\node [style=none] (18) at (0, -3.5) {$p_0(Y)A_t$};
		\node [style=none] (19) at (5, -2.5) {};
		\node [style=none] (20) at (-4, -0.5) {$k$};
		\node [style=none] (21) at (5.25, 4.25) {$k'$};
		\node [style=none] (22) at (-1.5, -1.25) {$\psi_{t,i}$};
		\node [style=none] (23) at (4, 1.25) {$\psi_{t,j}$};
		\node [style=none] (24) at (-4, 4) {$gH_t$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (6.center);
		\draw (7.center) to (6.center);
		\draw (8.center) to (11.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (10.center);
		\draw (11.center) to (10.center);
		\draw [style=pinkline, bend left=45] (12) to (13);
		\draw [style=pinkline] (13) to (16.center);
		\draw [style=pinkline] (16.center) to (14);
		\draw [style=pinkline, bend left=15] (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> groupsp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5, -3) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (6, 0) {};
		\node [style=none] (3) at (2, -3) {};
		\node [style=none] (4) at (-0.25, -7.5) {};
		\node [style=none] (5) at (3.75, -4.5) {};
		\node [style=none] (6) at (10.75, -4.5) {};
		\node [style=none] (7) at (6.75, -7.5) {};
		\node [style=none] (8) at (6.75, -1.25) {};
		\node [style=none] (9) at (10.75, 1.75) {};
		\node [style=none] (10) at (17.75, 1.75) {};
		\node [style=none] (11) at (13.75, -1.25) {};
		\node [style=black dot] (12) at (-3, -2.25) {};
		\node [style=black dot] (13) at (4, -0.5) {};
		\node [style=black dot] (14) at (2.75, -6.5) {};
		\node [style=black dot] (15) at (9, -5) {};
		\node [style=black dot] (16) at (11, 1) {};
		\node [style=black dot] (17) at (13.5, -0.25) {};
		\node [style=none] (18) at (-3, -2.75) {$x$};
		\node [style=none] (19) at (13.5, -0.75) {$z$};
		\node [style=none] (20) at (1.5, -2.25) {};
		\node [style=none] (21) at (7, -6.5) {};
		\node [style=none] (22) at (15.5, 1) {};
		\node [style=none] (23) at (-2.25, 0) {};
		\node [style=none] (24) at (-2.25, 0) {$X$};
		\node [style=none] (25) at (17, 0) {$Z$};
		\node [style=none] (26) at (4, -8) {$Y$};
		\node [style=none] (27) at (3.75, -3.25) {$\gamma(X,Y)$};
		\node [style=none] (28) at (9.75, -2.75) {$\gamma(Y,Z)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (6.center);
		\draw (7.center) to (6.center);
		\draw (8.center) to (11.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (10.center);
		\draw (11.center) to (10.center);
		\draw [style=pinkline] (12) to (20.center);
		\draw [style=pinkline] (20.center) to (13);
		\draw [style=pinkline, in=60, out=-120, looseness=1.25] (13) to (14);
		\draw [style=pinkline] (14) to (21.center);
		\draw [style=pinkline] (21.center) to (15);
		\draw [style=pinkline, in=-75, out=105, looseness=1.25] (15) to (16);
		\draw [style=pinkline] (16) to (22.center);
		\draw [style=pinkline] (22.center) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

